Dynamic Katz and Related Network Measures

We study walk-based centrality measures for time-ordered network sequences. For the case of standard dynamic walk-counting, we show how to derive and compute centrality measures induced by analytic functions. We also prove that dynamic Katz centrality, based on the resolvent function, has the unique advantage of allowing computations to be performed entirely at the node level. We then consider two distinct types of backtracking and develop a framework for capturing dynamic walk combinatorics when either or both is disallowed.

==> small_graph.tikz <==
\begin{tikzpicture}[scale=.9]
\def \radius {2cm}
    %\node at (-\radius/2,-\radius-5) {{\scriptsize Time $t = t_1$}};
    \node[scale=.65,rectangle,draw=black,thick] (1) {$5\to 4$};
    \node[scale=.65,rectangle,draw=black,thick, right=of 1] (2) {$1\to 2$};
    \node[scale=.65,rectangle,draw=black,thick, right=of 2] (3) {$2\to 3$};
    \node[scale=.65,rectangle,draw=black,thick, right=of 3] (4) {$1\to 4$};
    \node[scale=.6,ellipse,draw=black,thick, below left=of 1] (5) {$5\to 1$};
    \node[scale=.6,ellipse,draw=black,thick, below=of 1] (6) {$4\to 1$};
    \node[scale=.6,ellipse,draw=black,thick, below=of 2] (7) {$2\to 4$};
    \node[scale=.6,ellipse,draw=black,thick, below=of 3] (8) {$3\to 1$};
    \node[scale=.6,ellipse,draw=black,thick, below=of 4] (9) {$3\to 4$};
    \node[scale=.6,star,star points=7,star point ratio=0.8,draw=black,thick, below=of 6] (10) {$1\to 2$};
    \node[scale=.6,star,star points=7,star point ratio=0.8,draw=black,thick, below=of 7] (11) {$4\to 3$};
    \node[scale=.6,star,star points=7,star point ratio=0.8,draw=black,thick, below=of 8] (12) {$4\to 5$};
    \node[scale=.6,star,star points=7,star point ratio=0.8,draw=black,thick, below=of 9] (13) {$3\to 4$};
\node[scale=.7] at (-4,0) {Time $t = t_1$};
\node[scale=.7] at (-4,-1.5) {Time $t = t_2$};
\node[scale=.7] at (-4,-3.5) {Time $t = t_3$};
% same time stamp
\draw[->] (2) to (3);
\draw[->] (7) to (6);
\draw[->, bend right] (9) to (6);
\draw[->] (13) to (12);
% one time stamp difference
\draw[->, dashed, thick] (1) to (6);
\draw[->, dashed, thick] (2) to (7);
\draw[->, dashed, thick] (3) to (8);
\draw[->, dashed, thick] (3) to (9);
\draw[->, dashed, thick] (5) to (10);
\draw[->, dashed, thick] (6) to (10);
\draw[->, dashed, thick] (8) to (10);
\draw[->, dashed, thick] (7) to (11);
\draw[->, dashed, thick] (7) to (12);
%\draw[->, dashed] (9) to (11);
\draw[->, dashed, thick] (9) to (12);
% two time stamps difference
\draw[->,dotted, thick] (1) to (11);
\draw[->,dotted, thick] (4) to (12);
\draw[->,dotted, thick] (3) to (13);
\end{tikzpicture}

